Automatic Counting and Classification of Mosquito Eggs in Field Traps

Insect pest control poses a global challenge, affecting public health, food safety, and the environment. Diseases transmitted by mosquitoes are expanding beyond tropical regions due to climate change. Agricultural pests further exacerbate economic losses by damaging crops. The Sterile Insect Technique (SIT) emerges as an eco-friendly alternative to chemical pesticides, involving the sterilization and release of male insects to curb population growth. This work focuses on the automation of the analysis of field ovitraps used to follow-up a SIT program for the Aedes albopictus mosquito in the Valencian Community, Spain, funded by the Conselleria de Agricultura, Agua, Ganaderia y Pesca. Previous research has leveraged deep learning algorithms to automate egg counting in ovitraps, yet faced challenges such as manual handling and limited analysis capacity. Innovations in our study include classifying eggs as hatched or unhatched and reconstructing ovitraps from partial images, mitigating issues of duplicity and cut eggs. Also, our device can analyze multiple ovitraps simultaneously without the need of manual replacement. This approach significantly enhances the accuracy of egg counting and classification, providing a valuable tool for large-scale field studies. This document describes part of the work of the project Application of Industry 4.0 techniques to the production of tiger mosquitoes for the Sterile Insect Technique (MoTIA2,IMDEEA/2022/70), financed by the Valencian Institute for Business Competitiveness (IVACE) and the FEDER funds. The participation of J.Naranjo-Alcazar, J.Grau-Haro and P.Zuccarello has been possible thanks to funding from IVACE and FEDER funds. The participation of D.Almenar has been financed by the Conselleria de Agricultura, Agua, Ganaderia y Pesca of the Generalitat Valenciana and the Subdireccion de Innovacion y Desarrollo de Servicios (TRAGSA group).

==> SoA.txt <==


Hay una multiplicidad de motivos por los cuales puede ser necesario el recuento de huevos de distintas especies de mosquito en ovitraps:
- predicción del próximo outbrust
Among the several control strategies implemented and used in protocols by the Vector Control Center of Campo Grande, state of Mato Grosso do Sul, Brazil, that follows the works of Garcia et al. [2], the methods believed to have the highest efficacy are ones that use indices such as the Larval Index Rapid Assay for Aedes aegypti (LIRAa) and the Breteau Index, which require counting the number of eggs, usually in ovitraps. The use of these and similar indices to predict disease outbursts is a successful strategy


Garcia2019SIBGRAPI
Garcia, P. S. C., Martins, R., Coelho, G. L. L. M., & Cámara-Chávez, G. (2019, October). Acquisition of digital images and identification of Aedes Aegypti mosquito eggs using classification and deep learning. In 2019 32nd SIBGRAPI Conference on Graphics, Patterns and Images (SIBGRAPI) (pp. 47-53). IEEE.

"One of the most efficient ways of evaluating, detecting and monitoring the presence of this vector is through the counting of eggs present in a given location."

- this research work proposes a simple image acquisition process that can be replicated in any laboratory, with minimal infrastructure
- the construction of a base of images to be studied and amplified with the time
- besides proposing a tool based on deep learning approach to aid ecological studies and population modeling

- SETUP CON MICROSCOPIO DEMASIADO GRANDE: The acquisition of images is done through laboratory assembly. A “Canon PowerShot A650 IS, Image Stabilizer AiAf” camera is used, coupled to a microscope magnifier with a 40fold magnification lens
- 425 images, containing approximately 14,500 eggs
- dos clases: eggs y background
- First, images are processed using the decision tree classifier method. After the image pre-processing, we train a CNN. Then, we evaluate the performance of our approach, not only by counting the number of eggs, but also by detecting them in the image.
- 91 % of the eggs are found
- According to the authors, the proposed CNN-based method improves the results obtained with some previous traditional methods based on more classical image analysis.
- Desventaja: el setup no es transportable y las ovitraps deben desplazarse manualmente para tomar las imágenes con el microscopio.
--------------------------------
FayPerry1965
Paper original sobre ovitraps....curiosidad histórica
--------------------------------
Santana2019IEEE
de Santana, C. J., Firmo, A. C. A., de Oliveira, R. F. A. P., Lins, P. J. B., de Lima, G. A., & de Lima, R. A. (2019). A solution for counting Aedes aegypti and Aedes albopictus eggs in paddles from ovitraps using deep learning. IEEE Latin America Transactions, 17(12), 1987-1994.

- Setup experimental propio basado en microscopio portatil. Sirva para 1 ovitrap por vez.
- 984 imagens para entrenamiento dividias en 80/20 train/validation. No indica cuántos huevos hay por imagen.
- 1 sola clase = huevo
- procesmiento en la nube
- Precission = 0.91
- 20 palhetas adicionais foram selecionadas e o n ́ umero de ovos nelas foi contabilizado manualmente por um funcion ́ ario do CVA. Em seguida, a solu ̧ c ̃ ao proposta foi usada para contar o n ́ umero de ovos nas mesmas palhetas.
- Usan esta red: J. Dai, Y. Li, K. He, and J. Sun, “R-fcn: Object detection via regionbased fully convolutional networks,” in Advances in neural information processing systems, 2016, pp. 379–387.
--------------------------------
OliveiraVicente2024arxiv
Oliveira Vicente, M. N. de, Hirokawa Higa, G. T., Andrade Porto, J. V. de, Henrique, Picole Nucci, H. H., Botelho Santana, A., Andrade Porto, K. R. de, Roel, A. R. Pistori, H. (2024). Aedes aegypti Egg Counting with Neural Networks for Object Detection. arXiv preprint arXiv:2403.08016.

- Liberan un nuevo dataset de imágenes de ovitraps de aedes aegypti para probar distintos algoritmos de conteo. It comprises both situations: eggs collected in the field and eggs massproduced in a laboratory. The most visible, and crucial, difference between the corresponding images is the quantity of eggs: clusters of overlapped eggs are a common situation in laboratory conditions.
- The image dataset contains 247 images: 123 are of field ovitraps and 124 are from laboratory breading. In total, there are 12.513 annotated eggs.
- Con la intención de establecer un benchmark, se hacen pruebas con 3 CNNs distintas: Faster R-CNN, SABL y FoveaBox. En el caso de las imágenes de ovitraps provenientes de campo, las 3 redes presentan resultados que no son significativamente distintos en términos de un test ANOVA. Para las imágenes de trampas provenientes de laboratorio, los autores indican que FoveaBox es la CNN con mejores resultados. El paper propone la invetigación futura utilizando nuevas redes neuronales [CITAS] para el caso de huevos more crowded.
- Ventaja: se propone un nuevo dataset y se establece un benchmark en base a 3 CNN distintas realizando un análisis estadístico en profundidad de los resultados.
- Contra: a pesar de que se indica que las imágenes que tienen muchos huevos superpuestos son un problema, en ningún momento se considera la opción de utilizar a positioning system so that different levels of zoom can be used. In this way the number of eggs per image could be substatially reduced and the performance metrics would, probably, improve.

xxxx
- new image dataset: "in this work, we present a new image dataset for A. aegypti egg counting, which is non-trivially different from those already available in that it comprises both situations: eggs collected in the field and eggs massproduced in a laboratory. The most visible, and crucial, difference between the corresponding images is the quantity of eggs....clusters of eggs are a common situation in laboratory conditions...."
- resultados con 3 redes: "we also present the results achieved by three neural networks applied to the task: Faster R-CNN, SABL and FoveaBox."
- The image dataset contains 247 images. Of these, 123 are of field eggs and 124 are of F1. In total, there are 12.513 annotated A. aegypti eggs.

- La most promissing es FoveaBox.

FASTER R-CNN: S. Ren, K. He, R. B. Girshick, J. Sun, Faster R-CNN: towards real-time object detection with region proposal networks, CoRR abs/1506.01497 (2015). arXiv:1506.01497.

SABL: Wang, J. et al. (2020). Side-Aware Boundary Localization for More Precise Object Detection. In: Vedaldi, A., Bischof, H., Brox, T., Frahm, JM. (eds) Computer Vision – ECCV 2020. ECCV 2020. Lecture Notes in Computer Science(), vol 12349. Springer, Cham. https://doi.org/10.1007/978-3-030-58548-8_24

FOVEABOX:
T. Kong, F. Sun, H. Liu, Y. Jiang, L. Li, J. Shi, Foveabox: Beyound anchor-based object detection, IEEE Transactions on Image Processing 29 (2020) 7389–7398.

Cuando las ovitraps provienen del laboratorio (no de campo) los huevos está mucho más corwded. En este caso FoveBox es la red con la que se observan mejores resultados. El paper propone la invetigación futura utilizando nuevas redes neuronales [CITAS] para el caso de huevos more crowded.

"The results of FoveaBox were selected for an in-depth analysis, since it was found to be the most promising architecture." Three different networks have been used for benchmarking, although, according to the metrics FoveaBox seems to be the most promising one.

OBSERVAN QUE LAS IMAGENES QUE TIENEN MUCHOS HUEVOS SON UN PROBLEMA, PERO: The usage of a positioning system so that different levels of zoom can be used is not considered in the paper. In this way the number of eggs per image could be substatially reduced and the performance metrics would, probably, improve.

"....we discussed the major difficulties involved in this quantification, including the effect of high quantities of eggs and clusters, the presence of dirt and also perspective related difficulties. These major factors suggest changes in the methodology for future research, comparing the top-performing networks evaluated in this study with new networks and techniques dedicated to crowd counting, such as those presented in the works of Cheng et al. [19], of Song et al. [20] and of Nguyen et al. [21]."

HACEN UN ANALISIS ESTADISTICO INTERESANTE PARA LOS RESULTADOS. REVISARLO ¿Y UTILIZARLO?
--------------------------------
javed2023eggcountai
Javed, N., López-Denman, A. J., Paradkar, P. N., & Bhatti, A. (2023). EggCountAI: a convolutional neural network-based software for counting of Aedes aegypti mosquito eggs. Parasites & Vectors, 16(1), 341.

- Se hace detección y clasificaciones utilizando la CNN maskRCNN. Se clasifica solo una clase: huevo.
- Las imágenes se dividen en marco y micro, es decir, con menor o mayor nivel de zoom.
- Los accuracies obtenidos son 98.8% para las imágenes micro y 96.06% para las macro.
- Ventajas: el nivel de accuracy es alto para ambos tipos de imágenes.
- Desventaja: las imágenes micro se tratan de manera separada, es decir, no se hace una reconstrucción de la tablilla completa a partir de dichas imágenes. Si se quiere hacer un conteo sobre una tablilla completa puede, en caso de tomar las imágenes con solape, haber duplicidades o, en caso de que no haya solape entre imágenes, huevos cortados. Es decir, el software no serviría para realizar conteo sobre una ovitrap completa.

==> SoA04_eng.txt <==

The analysis of these traps, when done manually, is costly, both in time and personnel.

In recent years, several scientific papers have been published related to the possibilities of automating the analysis and counting of eggs in ovitraps using deep learning algorithms and models achieving significant advances in this regard. In Garcia et al. (2019), a Canon PowerShot A650 IS camera coupled to a microscope is used to acquire ovitraps images in the laboratory, processing approximately 14,500 eggs with 91% accuracy using a decision tree-based classifier and a convolutional neural network (CNN). Although high accuracy was achieved, the main disadvantage lies in the lack of portability of the equipment and the need for manual manipulation of the ovitraps for image capture.

On the other hand, de Santana et al. (2019) presented a fully automated device that relies on a portable microscope, a raspberry-pi hardware with two motors that move the ovitrap in front of the microscope and cloud processing to analyze ovitrap images. With 91% accuracy, this method also uses a CNN, the R-FCN, and offers the advantage of automatic microscope positioning. However, the analysis is limited to one ovitrap at a time and requires manual repositioning, which can be a drawback in large-scale studies.

Oliveira Vicente et al. (2024) introduced a new dataset that includes both field and laboratory ovitraps images, and performed tests with three different CNNs: Faster R-CNN, SABL and FoveaBox. Although they found no significant differences between the networks for field imaging, FoveaBox showed better results in laboratory conditions. Despite this, the study did not consider the use of different zoom levels to reduce egg overlap, which could improve performance metrics.

Finally, Javed et al. (2023) used MaskRCNN CNN to classify eggs in images at different zoom levels, achieving accuracies of 98.8% for micro (high zoom) and 96.06% for macro (low zoom) images. Although this approach showed high accuracy, a reconstruction of the complete ovitrap was not performed, which may result in duplicities or cut eggs in the analysis of complete ovitraps.

The new study presented in this paper proposes significant innovations by classifying the eggs into two categories: hatched and unhatched, in contrast to previous works that did not consider egg condition. In addition, a strategy is introduced to reconstruct the ovitrap from partial images with a certain percentage of overlap, eliminating duplicities and cut eggs. In addition, the device implemented for image capture allows the analysis of several ovitraps at once without the need to replace them one by one. Overall, the approach adopted will not only improve the accuracy of egg counting and classification, but also optimize the process by allowing the analysis of complete ovitraps, providing a particularly useful tool for field studies related to SIT monitoring.



==> SoA_02.txt <==
A partir de los siguientes 4 resúmenes itemizados de los 4 artículos científicos que se detallan a continuación, ¿puedes hacer un estado del arte acerca de la detección de huevos de mosquito de tipo aedes en ovitraps (trampas para huevos de mosquito)?

Ten en cuenta que este breve estado del arte será incorporado en un nuevo artículo científico cuyas novedades serán:
- la clasificación de los huevos contempla 2 clases: (i) huevo eclosionado y (ii) huevo no eclosionado. En los artículos del estado del arte solo se hace detección de huevos sin considerar estas diferenciación.
- se utiliza una estrategia para reconstruir la ovitrap a partir de imágenes parciales tomadas con un determinado porcentaje de solape, por lo que no hay duplicidades ni huevos cortados en el análisis.

RESÚMENES ITEMIZADOS:
1- Garcia, P. S. C., Martins, R., Coelho, G. L. L. M., & Cámara-Chávez, G. (2019, October). Acquisition of digital images and identification of Aedes Aegypti mosquito eggs using classification and deep learning. In 2019 32nd SIBGRAPI Conference on Graphics, Patterns and Images (SIBGRAPI) (pp. 47-53). IEEE.

- The acquisition of images is done through laboratory assembly. A “Canon PowerShot A650 IS, Image Stabilizer AiAf” camera is used, coupled to a microscope magnifier with a 40fold magnification lens
- 425 images, containing approximately 14,500 eggs
- dos clases: eggs y background
- First, images are processed using the decision tree classifier method. After the image pre-processing, we train a CNN. Then, we evaluate the performance of our approach, not only by counting the number of eggs, but also by detecting them in the image.
- 91 % of the eggs are found
- According to the authors, the proposed CNN-based method improves the results obtained with some previous traditional methods based on more classical image analysis.
- Desventaja: el setup no es transportable y las ovitraps deben desplazarse manualmente para tomar las imágenes con el microscopio.

2- de Santana, C. J., Firmo, A. C. A., de Oliveira, R. F. A. P., Lins, P. J. B., de Lima, G. A., & de Lima, R. A. (2019). A solution for counting Aedes aegypti and Aedes albopictus eggs in paddles from ovitraps using deep learning. IEEE Latin America Transactions, 17(12), 1987-1994.

- Setup experimental propio basado en microscopio portatil. Sirva para 1 ovitrap por vez.
- 984 imagens para entrenamiento dividias en 80/20 train/validation. No indica cuántos huevos hay por imagen.
- 1 sola clase = huevo
- procesmiento en la nube
- Precission = 0.91
- Para detectar y clasificar usan la CNN R-FCN
- Ventaja: posicionamiento automático del microscopio y el accuracy es alto.
- Desventaja: el setup solo permite el análisis de una ovitrap por vez y la resposición de ovitraps es manual.

3- Oliveira Vicente, M. N. de, Hirokawa Higa, G. T., Andrade Porto, J. V. de, Henrique, Picole Nucci, H. H., Botelho Santana, A., Andrade Porto, K. R. de, Roel, A. R. Pistori, H. (2024). Aedes aegypti Egg Counting with Neural Networks for Object Detection. arXiv preprint arXiv:2403.08016.

- Liberan un nuevo dataset de imágenes de ovitraps de aedes aegypti para probar distintos algoritmos de conteo. It comprises both situations: eggs collected in the field and eggs massproduced in a laboratory. The most visible, and crucial, difference between the corresponding images is the quantity of eggs: clusters of overlapped eggs are a common situation in laboratory conditions.
- The image dataset contains 247 images: 123 are of field ovitraps and 124 are from laboratory breading. In total, there are 12.513 annotated eggs.
- Con la intención de establecer un benchmark, se hacen pruebas con 3 CNNs distintas: Faster R-CNN, SABL y FoveaBox. En el caso de las imágenes de ovitraps provenientes de campo, las 3 redes presentan resultados que no son significativamente distintos en términos de un test ANOVA. Para las imágenes de trampas provenientes de laboratorio, los autores indican que FoveaBox es la CNN con mejores resultados. El paper propone la invetigación futura utilizando nuevas redes neuronales [CITAS] para el caso de huevos more crowded.
- Ventaja: se propone un nuevo dataset y se establece un benchmark en base a 3 CNN distintas realizando un análisis estadístico en profundidad de los resultados.
- Contra: a pesar de que se indica que las imágenes que tienen muchos huevos superpuestos son un problema, en ningún momento se considera la opción de utilizar a positioning system so that different levels of zoom can be used. In this way the number of eggs per image could be substatially reduced and the performance metrics would, probably, improve.

4- Javed, N., López-Denman, A. J., Paradkar, P. N., & Bhatti, A. (2023). EggCountAI: a convolutional neural network-based software for counting of Aedes aegypti mosquito eggs. Parasites & Vectors, 16(1), 341.

- Se hace detección y clasificaciones utilizando la CNN maskRCNN. Se clasifica solo una clase: huevo.
- Las imágenes se dividen en marco y micro, es decir, con menor o mayor nivel de zoom.
- Los accuracies obtenidos son 98.8% para las imágenes micro y 96.06% para las macro.
- Ventajas: el nivel de accuracy es alto para ambos tipos de imágenes.
- Desventaja: las imágenes micro se tratan de manera separada, es decir, no se hace una reconstrucción de la tablilla completa a partir de dichas imágenes. Si se quiere hacer un conteo sobre una tablilla completa puede, en caso de tomar las imágenes con solape, haber duplicidades o, en caso de que no haya solape entre imágenes, huevos cortados. Es decir, el software no serviría para realizar conteo sobre una ovitrap completa.

--------------------------------------------------------------------------------------------------
--------------------------------------------------------------------------------------------------

1- Garcia, P. S. C., Martins, R., Coelho, G. L. L. M., & Cámara-Chávez, G. (2019, October). Acquisition of digital images and identification of Aedes Aegypti mosquito eggs using classification and deep learning. In 2019 32nd SIBGRAPI Conference on Graphics, Patterns and Images (SIBGRAPI) (pp. 47-53). IEEE.

- The acquisition of images is done through laboratory assembly. A “Canon PowerShot A650 IS, Image Stabilizer AiAf” camera is used, coupled to a microscope magnifier with a 40fold magnification lens
- 425 images, containing approximately 14,500 eggs
- dos clases: eggs y background
- First, images are processed using the decision tree classifier method. After the image pre-processing, we train a CNN. Then, we evaluate the performance of our approach, not only by counting the number of eggs, but also by detecting them in the image.
- 91 % of the eggs are found
- According to the authors, the proposed CNN-based method improves the results obtained with some previous traditional methods based on more classical image analysis.
- Desventaja: el setup no es transportable y las ovitraps deben desplazarse manualmente para tomar las imágenes con el microscopio.

2- de Santana, C. J., Firmo, A. C. A., de Oliveira, R. F. A. P., Lins, P. J. B., de Lima, G. A., & de Lima, R. A. (2019). A solution for counting Aedes aegypti and Aedes albopictus eggs in paddles from ovitraps using deep learning. IEEE Latin America Transactions, 17(12), 1987-1994.

- Setup experimental propio basado en microscopio portatil. Sirva para 1 ovitrap por vez.
- 984 imagens para entrenamiento dividias en 80/20 train/validation. No indica cuántos huevos hay por imagen.
- 1 sola clase = huevo
- procesmiento en la nube
- Precission = 0.91
- Para detectar y clasificar usan la CNN R-FCN
- Ventaja: posicionamiento automático del microscopio y el accuracy es alto.
- Desventaja: el setup solo permite el análisis de una ovitrap por vez y la resposición de ovitraps es manual.

3- Oliveira Vicente, M. N. de, Hirokawa Higa, G. T., Andrade Porto, J. V. de, Henrique, Picole Nucci, H. H., Botelho Santana, A., Andrade Porto, K. R. de, Roel, A. R. Pistori, H. (2024). Aedes aegypti Egg Counting with Neural Networks for Object Detection. arXiv preprint arXiv:2403.08016.

- Liberan un nuevo dataset de imágenes de ovitraps de aedes aegypti para probar distintos algoritmos de conteo. It comprises both situations: eggs collected in the field and eggs massproduced in a laboratory. The most visible, and crucial, difference between the corresponding images is the quantity of eggs: clusters of overlapped eggs are a common situation in laboratory conditions.
- The image dataset contains 247 images: 123 are of field ovitraps and 124 are from laboratory breading. In total, there are 12.513 annotated eggs.
- Con la intención de establecer un benchmark, se hacen pruebas con 3 CNNs distintas: Faster R-CNN, SABL y FoveaBox. En el caso de las imágenes de ovitraps provenientes de campo, las 3 redes presentan resultados que no son significativamente distintos en términos de un test ANOVA. Para las imágenes de trampas provenientes de laboratorio, los autores indican que FoveaBox es la CNN con mejores resultados. El paper propone la invetigación futura utilizando nuevas redes neuronales [CITAS] para el caso de huevos more crowded.
- Ventaja: se propone un nuevo dataset y se establece un benchmark en base a 3 CNN distintas realizando un análisis estadístico en profundidad de los resultados.
- Contra: a pesar de que se indica que las imágenes que tienen muchos huevos superpuestos son un problema, en ningún momento se considera la opción de utilizar a positioning system so that different levels of zoom can be used. In this way the number of eggs per image could be substatially reduced and the performance metrics would, probably, improve.

4- Javed, N., López-Denman, A. J., Paradkar, P. N., & Bhatti, A. (2023). EggCountAI: a convolutional neural network-based software for counting of Aedes aegypti mosquito eggs. Parasites & Vectors, 16(1), 341.

- Se hace detección y clasificaciones utilizando la CNN maskRCNN. Se clasifica solo una clase: huevo.
- Las imágenes se dividen en marco y micro, es decir, con menor o mayor nivel de zoom.
- Los accuracies obtenidos son 98.8% para las imágenes micro y 96.06% para las macro.
- Ventajas: el nivel de accuracy es alto para ambos tipos de imágenes.
- Desventaja: las imágenes micro se tratan de manera separada, es decir, no se hace una reconstrucción de la tablilla completa a partir de dichas imágenes. Si se quiere hacer un conteo sobre una tablilla completa puede, en caso de tomar las imágenes con solape, haber duplicidades o, en caso de que no haya solape entre imágenes, huevos cortados. Es decir, el software no serviría para realizar conteo sobre una ovitrap completa.

==> SoA_03.txt <==
La detección y conteo de huevos de mosquito del género aedes en ovitraps ha avanzado significativamente gracias a la aplicación de técnicas de visión por computadora y aprendizaje profundo. Distintos trabajos científicos han utilizado este tipo de técnicas, sobre todo a partir de finales de los años 2010. En Garcia et al. (2019), se utiliza una cámara Canon PowerShot A650 IS acoplada a un microscopio para adquirir imágenes de ovitraps en laboratorio, procesando aproximadamente 14,500 huevos con un 91% de precisión mediante un clasificador basado en árboles de decisión y una red neuronal convolucional (CNN). Aunque se logró una alta precisión, la desventaja principal radica en la falta de portabilidad del equipo y la necesidad de manipulación manual de las ovitraps para la captura de imágenes.

Por otro lado, de Santana et al. (2019) presentaron un dispositivo completamente automatizado que se basa en un microscopio portátil, un hardware raspberry-pi con dos motores que desplazan la ovitrap frente al microscopio y procesamiento en la nube para analizar las imágenes de ovitraps. Con una precisión del 91%, este método también utiliza una CNN, la R-FCN, y ofrece la ventaja del posicionamiento automático del microscopio. Sin embargo, el análisis está limitado a una ovitrap por vez y requiere reposición manual, lo que puede ser un inconveniente en estudios a gran escala.

Oliveira Vicente et al. (2024) introdujeron un nuevo dataset que incluye imágenes de ovitraps tanto de campo como de laboratorio, y realizaron pruebas con tres CNNs diferentes: Faster R-CNN, SABL y FoveaBox. Aunque no encontraron diferencias significativas entre las redes para las imágenes de campo, FoveaBox mostró mejores resultados en condiciones de laboratorio. A pesar de esto, el estudio no consideró la utilización de diferentes niveles de zoom para reducir la superposición de huevos, lo que podría mejorar las métricas de rendimiento.

Finalmente, Javed et al. (2023) utilizaron la CNN MaskRCNN para clasificar huevos en imágenes con diferentes niveles de zoom, alcanzando precisiones del 98.8% para imágenes micro y 96.06% para macro. Aunque este enfoque mostró alta precisión, no se realizó una reconstrucción de la tablilla completa, lo que puede resultar en duplicidades o huevos cortados en el análisis de ovitraps completas.

El nuevo estudio que se presenta en este artículo propone innovaciones significativas al clasificar los huevos en dos categorías: eclosionados y no eclosionados, diferenciándose de trabajos anteriores que no consideraban el estado de los huevos. Además, se introduce una estrategia para reconstruir la ovitrap a partir de imágenes parciales con un determinado porcentaje de solape, eliminando duplicidades y huevos cortados. Además, el dispositivo implementado para la captura de las imágenes permite analizar varias ovitrapas de una sola vez sin necesidad de reponerlas de a una. En conjunto, el enfoque adoptado no solo mejorará la precisión en el conteo y clasificación de huevos, sino que también optimizará el proceso al permitir el análisis de ovitraps completas, ofreciendo una herramienta especialmente útil para estudios de campo relacionados con el seguimiento de la TIE.

---------------------------------------------------------------------------------

La detección y conteo de huevos de mosquito Aedes, especialmente Aedes aegypti, en ovitraps ha sido un área de creciente interés debido a la importancia de este mosquito como vector de enfermedades. A continuación, se presenta un estado del arte basado en cuatro artículos científicos recientes, destacando los métodos, ventajas y desventajas de cada enfoque.

Garcia et al. (2019):

Método: Utilización de una cámara Canon PowerShot A650 IS acoplada a un microscopio con una lente de 40 aumentos para la adquisición de imágenes. Se procesaron 425 imágenes con aproximadamente 14,500 huevos. Se utilizaron métodos de clasificación basados en árboles de decisión y una CNN.
Resultados: 91% de detección de huevos. La CNN mostró una mejora significativa en comparación con métodos tradicionales de análisis de imágenes.
Ventajas: Alta precisión en la detección de huevos.
Desventajas: El setup no es portátil y requiere el desplazamiento manual de las ovitraps para la captura de imágenes.
de Santana et al. (2019):

Método: Implementación de un microscopio portátil para capturar imágenes de ovitraps, procesadas en la nube. Se utilizaron 984 imágenes para entrenamiento y validación con la CNN R-FCN.
Resultados: Precisión del 91% en la detección de huevos.
Ventajas: Microscopio portátil con posicionamiento automático y alta precisión.
Desventajas: Análisis limitado a una ovitrap por vez y la reposición manual de ovitraps.
Oliveira Vicente et al. (2024):

Método: Creación de un nuevo dataset con imágenes de ovitraps tanto del campo como de laboratorio. Se probaron tres CNNs distintas: Faster R-CNN, SABL y FoveaBox.
Resultados: No hubo diferencias significativas entre las redes para las imágenes de campo, pero FoveaBox mostró mejores resultados en las imágenes de laboratorio.
Ventajas: Provisión de un nuevo dataset y establecimiento de un benchmark con análisis estadístico profundo.
Desventajas: No se considera el uso de un sistema de posicionamiento para diferentes niveles de zoom, lo que podría mejorar las métricas de rendimiento.
Javed et al. (2023):

Método: Uso de la CNN MaskRCNN para la detección y clasificación de huevos en imágenes divididas en macro (menor zoom) y micro (mayor zoom).
Resultados: Precisiones del 98.8% para imágenes micro y 96.06% para imágenes macro.
Ventajas: Alta precisión en ambos tipos de imágenes.
Desventajas: Las imágenes micro no se reconstruyen en una tablilla completa, lo que puede causar duplicidades o huevos cortados en el conteo sobre ovitraps completas.
Novedades Propuestas en el Nuevo Artículo
Las innovaciones de este nuevo estudio son dos:

Clasificación en dos clases:

Huevos eclosionados y huevos no eclosionados. A diferencia de los trabajos anteriores, que solo detectan huevos sin diferenciar su estado, esta clasificación permitirá un análisis más detallado del ciclo de vida del mosquito y su relación con los datos epidemiológicos.
Reconstrucción de la ovitrap a partir de imágenes parciales:

Se utilizará una estrategia de reconstrucción a partir de imágenes parciales con un porcentaje de solape determinado, lo que evitará duplicidades y huevos cortados en el análisis. Esto superará las limitaciones de los métodos actuales que no consideran la reconstrucción de la tablilla completa, proporcionando una visión más precisa y completa de la ovitrap.
Este enfoque avanzado no solo mejorará la precisión en el conteo y clasificación de huevos, sino que también optimizará el proceso al permitir el análisis de ovitraps completas, lo que es crucial para estudios de campo y control de vectores.
